Unveiling the Quantum Nature of Black Holes: Towards a Proof of Hawking Radiation through Gamma-Ray Observations

Hawking's groundbreaking prediction that black holes emit thermal radiation and ultimately evaporate remains unverified due to the extreme faintness of this radiation for stellar-mass or larger black holes. In this study, we explore a novel observational strategy to search for Hawking radiation from asteroid-mass black hole morsels -- hypothetical small black holes that may form and be ejected during catastrophic events such as binary black hole mergers. These black hole morsels are expected to emit gamma rays in the GeV-TeV range on observable timescales. We analyze data from the Fermi Large Area Telescope coinciding with the well-localized binary black hole merger GW170814, searching for delayed gamma-ray signatures associated with morsel evaporation. While we find no evidence for such emission, we place exclusion limits on morsel masses, ruling out the 4 x 10^8 kg scenario at the 95 percent confidence level for a total emitted mass of one solar mass. We also outline future directions, including the incorporation of late-time evaporation spikes, systematic application across the growing gravitational wave catalog, and the enhanced discovery potential of next-generation facilities such as the Cherenkov Telescope Array Observatory.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

